Optimal Power Allocation and User Loading for Multiuser MISO Channels with Regularized Channel Inversion

We consider a multiuser system where a single transmitter equipped with multiple antennas (the base station) communicates with multiple users each with a single antenna. Regularized channel inversion is employed as the precoding strategy at the base station. Within this scenario we are interested in the problems of power allocation and user admission control so as to maximize the system throughput, i.e., which users should we communicate with and what power should we use for each of the admitted users so as to get the highest sum rate. This is in general a very difficult problem but we do two things to allow some progress to be made. Firstly we consider the large system regime where the number of antennas at the base station is large along with the number of users. Secondly we cluster the downlink path gains of users into a finite number of groups. By doing this we are able to show that the optimal power allocation under an average transmit power constraint follows the well-known water filling scheme. We also investigate the user admission problem which reduces in the large system regime to optimization of the user loading in the system.

==> Rsum_exhaustive.dat <==
   1.0000000e-03   9.2094401e-03
   2.0000000e-03   1.7030784e-02
   3.0000000e-03   2.4327076e-02
   4.0000000e-03   3.1281765e-02
   5.0000000e-03   3.7981974e-02
   6.0000000e-03   4.4479019e-02
   7.0000000e-03   5.0806807e-02
   8.0000000e-03   5.6989434e-02
   9.0000000e-03   6.3044919e-02
   1.0000000e-02   6.8987247e-02
   1.1000000e-02   7.4827589e-02
   1.2000000e-02   8.0575076e-02
   1.3000000e-02   8.6237311e-02
   1.4000000e-02   9.1820723e-02
   1.5000000e-02   9.7330820e-02
   1.6000000e-02   1.0277237e-01
   1.7000000e-02   1.0814956e-01
   1.8000000e-02   1.1346605e-01
   1.9000000e-02   1.1872513e-01
   2.0000000e-02   1.2392971e-01
   2.1000000e-02   1.2908244e-01
   2.2000000e-02   1.3418569e-01
   2.3000000e-02   1.3924163e-01
   2.4000000e-02   1.4425224e-01
   2.5000000e-02   1.4921932e-01
   2.6000000e-02   1.5414455e-01
   2.7000000e-02   1.5902946e-01
   2.8000000e-02   1.6387547e-01
   2.9000000e-02   1.6868391e-01
   3.0000000e-02   1.7345601e-01
   3.1000000e-02   1.7819291e-01
   3.2000000e-02   1.8289568e-01
   3.3000000e-02   1.8756535e-01
   3.4000000e-02   1.9220285e-01
   3.5000000e-02   1.9680906e-01
   3.6000000e-02   2.0138484e-01
   3.7000000e-02   2.0593097e-01
   3.8000000e-02   2.1044820e-01
   3.9000000e-02   2.1493724e-01
   4.0000000e-02   2.1939876e-01
   4.1000000e-02   2.2383341e-01
   4.2000000e-02   2.2824179e-01
   4.3000000e-02   2.3262448e-01
   4.4000000e-02   2.3698203e-01
   4.5000000e-02   2.4131497e-01
   4.6000000e-02   2.4562380e-01
   4.7000000e-02   2.4990900e-01
   4.8000000e-02   2.5417104e-01
   4.9000000e-02   2.5841036e-01
   5.0000000e-02   2.6262737e-01
   5.1000000e-02   2.6682249e-01
   5.2000000e-02   2.7099611e-01
   5.3000000e-02   2.7514859e-01
   5.4000000e-02   2.7928031e-01
   5.5000000e-02   2.8339161e-01
   5.6000000e-02   2.8748282e-01
   5.7000000e-02   2.9155427e-01
   5.8000000e-02   2.9560627e-01
   5.9000000e-02   2.9963912e-01
   6.0000000e-02   3.0365311e-01
   6.1000000e-02   3.0764852e-01
   6.2000000e-02   3.1162562e-01
   6.3000000e-02   3.1558467e-01
   6.4000000e-02   3.1952593e-01
   6.5000000e-02   3.2344965e-01
   6.6000000e-02   3.2735606e-01
   6.7000000e-02   3.3124540e-01
   6.8000000e-02   3.3511788e-01
   6.9000000e-02   3.3897373e-01
   7.0000000e-02   3.4281315e-01
   7.1000000e-02   3.4663636e-01
   7.2000000e-02   3.5044355e-01
   7.3000000e-02   3.5423492e-01
   7.4000000e-02   3.5801065e-01
   7.5000000e-02   3.6177093e-01
   7.6000000e-02   3.6551593e-01
   7.7000000e-02   3.6924583e-01
   7.8000000e-02   3.7296080e-01
   7.9000000e-02   3.7666101e-01
   8.0000000e-02   3.8034660e-01
   8.1000000e-02   3.8401775e-01
   8.2000000e-02   3.8767459e-01
   8.3000000e-02   3.9131729e-01
   8.4000000e-02   3.9494598e-01
   8.5000000e-02   3.9856081e-01
   8.6000000e-02   4.0216192e-01
   8.7000000e-02   4.0574943e-01
   8.8000000e-02   4.0932348e-01
   8.9000000e-02   4.1288421e-01
   9.0000000e-02   4.1643173e-01
   9.1000000e-02   4.1996617e-01
   9.2000000e-02   4.2348765e-01
   9.3000000e-02   4.2699629e-01
   9.4000000e-02   4.3049220e-01
   9.5000000e-02   4.3397549e-01
   9.6000000e-02   4.3744628e-01
   9.7000000e-02   4.4090467e-01
   9.8000000e-02   4.4435076e-01
   9.9000000e-02   4.4778467e-01
   1.0000000e-01   4.5120649e-01
   1.0100000e-01   4.5326420e-01
   1.0200000e-01   4.5531078e-01
   1.0300000e-01   4.5734632e-01
   1.0400000e-01   4.5937094e-01
   1.0500000e-01   4.6138471e-01
   1.0600000e-01   4.6338774e-01
   1.0700000e-01   4.6538011e-01
   1.0800000e-01   4.6736192e-01
   1.0900000e-01   4.6933325e-01
   1.1000000e-01   4.7129419e-01
   1.1100000e-01   4.7324481e-01
   1.1200000e-01   4.7518522e-01
   1.1300000e-01   4.7711548e-01
   1.1400000e-01   4.7903568e-01
   1.1500000e-01   4.8094589e-01
   1.1600000e-01   4.8284621e-01
   1.1700000e-01   4.8473669e-01
   1.1800000e-01   4.8661741e-01
   1.1900000e-01   4.8848846e-01
   1.2000000e-01   4.9034990e-01
   1.2100000e-01   4.9220180e-01
   1.2200000e-01   4.9404424e-01
   1.2300000e-01   4.9587728e-01
   1.2400000e-01   4.9770099e-01
   1.2500000e-01   4.9951544e-01
   1.2600000e-01   5.0132069e-01
   1.2700000e-01   5.0311682e-01
   1.2800000e-01   5.0490388e-01
   1.2900000e-01   5.0668193e-01
   1.3000000e-01   5.0845105e-01
   1.3100000e-01   5.1021128e-01
   1.3200000e-01   5.1196270e-01
   1.3300000e-01   5.1370535e-01
   1.3400000e-01   5.1543931e-01
   1.3500000e-01   5.1716462e-01
   1.3600000e-01   5.1888134e-01
   1.3700000e-01   5.2058953e-01
   1.3800000e-01   5.2228925e-01
   1.3900000e-01   5.2398055e-01
   1.4000000e-01   5.2566349e-01
   1.4100000e-01   5.2733810e-01
   1.4200000e-01   5.2900446e-01
   1.4300000e-01   5.3066261e-01
   1.4400000e-01   5.3231261e-01
   1.4500000e-01   5.3395449e-01
   1.4600000e-01   5.3558832e-01
   1.4700000e-01   5.3721414e-01
   1.4800000e-01   5.3883200e-01
   1.4900000e-01   5.4044195e-01
   1.5000000e-01   5.4204403e-01
   1.5100000e-01   5.4363830e-01
   1.5200000e-01   5.4522479e-01
   1.5300000e-01   5.4680356e-01
   1.5400000e-01   5.4837464e-01
   1.5500000e-01   5.4993809e-01
   1.5600000e-01   5.5149395e-01
   1.5700000e-01   5.5304225e-01
   1.5800000e-01   5.5458306e-01
   1.5900000e-01   5.5611639e-01
   1.6000000e-01   5.5764231e-01
   1.6100000e-01   5.5916084e-01
   1.6200000e-01   5.6067204e-01
   1.6300000e-01   5.6217593e-01
   1.6400000e-01   5.6367257e-01
   1.6500000e-01   5.6516198e-01
   1.6600000e-01   5.6664422e-01
   1.6700000e-01   5.6811932e-01
   1.6800000e-01   5.6958731e-01
   1.6900000e-01   5.7104823e-01
   1.7000000e-01   5.7250213e-01
   1.7100000e-01   5.7394904e-01
   1.7200000e-01   5.7538900e-01
   1.7300000e-01   5.7682203e-01
   1.7400000e-01   5.7824819e-01
   1.7500000e-01   5.7966750e-01
   1.7600000e-01   5.8108000e-01
   1.7700000e-01   5.8248572e-01
   1.7800000e-01   5.8388470e-01
   1.7900000e-01   5.8527698e-01
   1.8000000e-01   5.8666258e-01
   1.8100000e-01   5.8804154e-01
   1.8200000e-01   5.8941390e-01
   1.8300000e-01   5.9077968e-01
   1.8400000e-01   5.9213892e-01
   1.8500000e-01   5.9349165e-01
   1.8600000e-01   5.9483791e-01
   1.8700000e-01   5.9617772e-01
   1.8800000e-01   5.9751111e-01
   1.8900000e-01   5.9883813e-01
   1.9000000e-01   6.0015879e-01
   1.9100000e-01   6.0147313e-01
   1.9200000e-01   6.0278117e-01
   1.9300000e-01   6.0408296e-01
   1.9400000e-01   6.0537852e-01
   1.9500000e-01   6.0666787e-01
   1.9600000e-01   6.0795105e-01
   1.9700000e-01   6.0922809e-01
   1.9800000e-01   6.1049901e-01
   1.9900000e-01   6.1176384e-01
   2.0000000e-01   6.1302262e-01
   2.0100000e-01   6.1427536e-01
   2.0200000e-01   6.1552210e-01
   2.0300000e-01   6.1676287e-01
   2.0400000e-01   6.1799768e-01
   2.0500000e-01   6.1922658e-01
   2.0600000e-01   6.2044958e-01
   2.0700000e-01   6.2166671e-01
   2.0800000e-01   6.2287800e-01
   2.0900000e-01   6.2408348e-01
   2.1000000e-01   6.2528317e-01
   2.1100000e-01   6.2647709e-01
   2.1200000e-01   6.2766528e-01
   2.1300000e-01   6.2884775e-01
   2.1400000e-01   6.3002453e-01
   2.1500000e-01   6.3119566e-01
   2.1600000e-01   6.3236114e-01
   2.1700000e-01   6.3352101e-01
   2.1800000e-01   6.3467530e-01
   2.1900000e-01   6.3582402e-01
   2.2000000e-01   6.3696720e-01
   2.2100000e-01   6.3810486e-01
   2.2200000e-01   6.3923703e-01
   2.2300000e-01   6.4036373e-01
   2.2400000e-01   6.4148499e-01
   2.2500000e-01   6.4260082e-01
   2.2600000e-01   6.4371126e-01
   2.2700000e-01   6.4481632e-01
   2.2800000e-01   6.4591602e-01
   2.2900000e-01   6.4701039e-01
   2.3000000e-01   6.4809946e-01
   2.3100000e-01   6.4918324e-01
   2.3200000e-01   6.5026176e-01
   2.3300000e-01   6.5133503e-01
   2.3400000e-01   6.5240308e-01
   2.3500000e-01   6.5346594e-01
   2.3600000e-01   6.5452362e-01
   2.3700000e-01   6.5557614e-01
   2.3800000e-01   6.5662353e-01
   2.3900000e-01   6.5766581e-01
   2.4000000e-01   6.5870299e-01
   2.4100000e-01   6.5973511e-01
   2.4200000e-01   6.6076217e-01
   2.4300000e-01   6.6178421e-01
   2.4400000e-01   6.6280124e-01
   2.4500000e-01   6.6381328e-01
   2.4600000e-01   6.6482035e-01
   2.4700000e-01   6.6582247e-01
   2.4800000e-01   6.6681967e-01
   2.4900000e-01   6.6781195e-01
   2.5000000e-01   6.6879935e-01
   2.5100000e-01   6.6978188e-01
   2.5200000e-01   6.7075957e-01
   2.5300000e-01   6.7173242e-01
   2.5400000e-01   6.7270046e-01
   2.5500000e-01   6.7366372e-01
   2.5600000e-01   6.7462220e-01
   2.5700000e-01   6.7557593e-01
   2.5800000e-01   6.7652493e-01
   2.5900000e-01   6.7746921e-01
   2.6000000e-01   6.7840879e-01
   2.6100000e-01   6.7934370e-01
   2.6200000e-01   6.8027395e-01
   2.6300000e-01   6.8119957e-01
   2.6400000e-01   6.8212056e-01
   2.6500000e-01   6.8303694e-01
   2.6600000e-01   6.8394874e-01
   2.6700000e-01   6.8485598e-01
   2.6800000e-01   6.8575866e-01
   2.6900000e-01   6.8665682e-01
   2.7000000e-01   6.8755046e-01
   2.7100000e-01   6.8843960e-01
   2.7200000e-01   6.8932427e-01
   2.7300000e-01   6.9020448e-01
   2.7400000e-01   6.9108024e-01
   2.7500000e-01   6.9195158e-01
   2.7600000e-01   6.9281851e-01
   2.7700000e-01   6.9368105e-01
   2.7800000e-01   6.9453922e-01
   2.7900000e-01   6.9539303e-01
   2.8000000e-01   6.9624250e-01
   2.8100000e-01   6.9708764e-01
   2.8200000e-01   6.9792848e-01
   2.8300000e-01   6.9876504e-01
   2.8400000e-01   6.9959731e-01
   2.8500000e-01   7.0042534e-01
   2.8600000e-01   7.0124912e-01
   2.8700000e-01   7.0206868e-01
   2.8800000e-01   7.0288404e-01
   2.8900000e-01   7.0369520e-01
   2.9000000e-01   7.0450219e-01
   2.9100000e-01   7.0530502e-01
   2.9200000e-01   7.0610372e-01
   2.9300000e-01   7.0689828e-01
   2.9400000e-01   7.0768874e-01
   2.9500000e-01   7.0847510e-01
   2.9600000e-01   7.0925739e-01
   2.9700000e-01   7.1003561e-01
   2.9800000e-01   7.1080978e-01
   2.9900000e-01   7.1157993e-01
   3.0000000e-01   7.1234606e-01
   3.0100000e-01   7.1310819e-01
   3.0200000e-01   7.1386634e-01
   3.0300000e-01   7.1462052e-01
   3.0400000e-01   7.1537075e-01
   3.0500000e-01   7.1611703e-01
   3.0600000e-01   7.1685940e-01
   3.0700000e-01   7.1759786e-01
   3.0800000e-01   7.1833242e-01
   3.0900000e-01   7.1906311e-01
   3.1000000e-01   7.1978994e-01
   3.1100000e-01   7.2051292e-01
   3.1200000e-01   7.2123207e-01
   3.1300000e-01   7.2194740e-01
   3.1400000e-01   7.2265892e-01
   3.1500000e-01   7.2336666e-01
   3.1600000e-01   7.2407063e-01
   3.1700000e-01   7.2477083e-01
   3.1800000e-01   7.2546730e-01
   3.1900000e-01   7.2616003e-01
   3.2000000e-01   7.2684905e-01
   3.2100000e-01   7.2753437e-01
   3.2200000e-01   7.2821600e-01
   3.2300000e-01   7.2889396e-01
   3.2400000e-01   7.2956826e-01
   3.2500000e-01   7.3023892e-01
   3.2600000e-01   7.3090595e-01
   3.2700000e-01   7.3156937e-01
   3.2800000e-01   7.3222918e-01
   3.2900000e-01   7.3288541e-01
   3.3000000e-01   7.3353807e-01
   3.3100000e-01   7.3418716e-01
   3.3200000e-01   7.3483272e-01
   3.3300000e-01   7.3547474e-01
   3.3400000e-01   7.3611324e-01
   3.3500000e-01   7.3674824e-01
   3.3600000e-01   7.3737975e-01
   3.3700000e-01   7.3800779e-01
   3.3800000e-01   7.3863236e-01
   3.3900000e-01   7.3925349e-01
   3.4000000e-01   7.3987117e-01
   3.4100000e-01   7.4048544e-01
   3.4200000e-01   7.4109630e-01
   3.4300000e-01   7.4170377e-01
   3.4400000e-01   7.4230785e-01
   3.4500000e-01   7.4290857e-01
   3.4600000e-01   7.4350593e-01
   3.4700000e-01   7.4409995e-01
   3.4800000e-01   7.4469064e-01
   3.4900000e-01   7.4527802e-01
   3.5000000e-01   7.4586210e-01
   3.5100000e-01   7.4644289e-01
   3.5200000e-01   7.4702040e-01
   3.5300000e-01   7.4759465e-01
   3.5400000e-01   7.4816565e-01
   3.5500000e-01   7.4873342e-01
   3.5600000e-01   7.4929796e-01
   3.5700000e-01   7.4985929e-01
   3.5800000e-01   7.5041743e-01
   3.5900000e-01   7.5097238e-01
   3.6000000e-01   7.5152415e-01
   3.6100000e-01   7.5207277e-01
   3.6200000e-01   7.5261825e-01
   3.6300000e-01   7.5316059e-01
   3.6400000e-01   7.5369980e-01
   3.6500000e-01   7.5423591e-01
   3.6600000e-01   7.5476893e-01
   3.6700000e-01   7.5529886e-01
   3.6800000e-01   7.5582572e-01
   3.6900000e-01   7.5634952e-01
   3.7000000e-01   7.5687027e-01
   3.7100000e-01   7.5738800e-01
   3.7200000e-01   7.5790270e-01
   3.7300000e-01   7.5841439e-01
   3.7400000e-01   7.5892309e-01
   3.7500000e-01   7.5942880e-01
   3.7600000e-01   7.5993154e-01
   3.7700000e-01   7.6043132e-01
   3.7800000e-01   7.6092815e-01
   3.7900000e-01   7.6142205e-01
   3.8000000e-01   7.6191303e-01
   3.8100000e-01   7.6240109e-01
   3.8200000e-01   7.6288626e-01
   3.8300000e-01   7.6336854e-01
   3.8400000e-01   7.6384794e-01
   3.8500000e-01   7.6432448e-01
   3.8600000e-01   7.6479817e-01
   3.8700000e-01   7.6526902e-01
   3.8800000e-01   7.6573704e-01
   3.8900000e-01   7.6620225e-01
   3.9000000e-01   7.6666465e-01
   3.9100000e-01   7.6712427e-01
   3.9200000e-01   7.6758110e-01
   3.9300000e-01   7.6803516e-01
   3.9400000e-01   7.6848647e-01
   3.9500000e-01   7.6893503e-01
   3.9600000e-01   7.6938086e-01
   3.9700000e-01   7.6982396e-01
   3.9800000e-01   7.7026436e-01
   3.9900000e-01   7.7070206e-01
   4.0000000e-01   7.7113707e-01
   4.0100000e-01   7.7156940e-01
   4.0200000e-01   7.7199907e-01
   4.0300000e-01   7.7242609e-01
   4.0400000e-01   7.7285046e-01
   4.0500000e-01   7.7327221e-01
   4.0600000e-01   7.7369133e-01
   4.0700000e-01   7.7410785e-01
   4.0800000e-01   7.7452177e-01
   4.0900000e-01   7.7493311e-01
   4.1000000e-01   7.7534187e-01
   4.1100000e-01   7.7574807e-01
   4.1200000e-01   7.7615172e-01
   4.1300000e-01   7.7655283e-01
   4.1400000e-01   7.7695141e-01
   4.1500000e-01   7.7734747e-01
   4.1600000e-01   7.7774102e-01
   4.1700000e-01   7.7813208e-01
   4.1800000e-01   7.7852065e-01
   4.1900000e-01   7.7890675e-01
   4.2000000e-01   7.7929038e-01
   4.2100000e-01   7.7967156e-01
   4.2200000e-01   7.8005030e-01
   4.2300000e-01   7.8042661e-01
   4.2400000e-01   7.8080050e-01
   4.2500000e-01   7.8117198e-01
   4.2600000e-01   7.8154106e-01
   4.2700000e-01   7.8190775e-01
   4.2800000e-01   7.8227207e-01
   4.2900000e-01   7.8263402e-01
   4.3000000e-01   7.8299361e-01
   4.3100000e-01   7.8335086e-01
   4.3200000e-01   7.8370577e-01
   4.3300000e-01   7.8405836e-01
   4.3400000e-01   7.8440864e-01
   4.3500000e-01   7.8475661e-01
   4.3600000e-01   7.8510229e-01
   4.3700000e-01   7.8544569e-01
   4.3800000e-01   7.8578682e-01
   4.3900000e-01   7.8612568e-01
   4.4000000e-01   7.8646229e-01
   4.4100000e-01   7.8679667e-01
   4.4200000e-01   7.8712881e-01
   4.4300000e-01   7.8745873e-01
   4.4400000e-01   7.8778644e-01
   4.4500000e-01   7.8811195e-01
   4.4600000e-01   7.8843528e-01
   4.4700000e-01   7.8875642e-01
   4.4800000e-01   7.8907539e-01
   4.4900000e-01   7.8939221e-01
   4.5000000e-01   7.8970687e-01
   4.5100000e-01   7.9001940e-01
   4.5200000e-01   7.9032980e-01
   4.5300000e-01   7.9063807e-01
   4.5400000e-01   7.9094424e-01
   4.5500000e-01   7.9124831e-01
   4.5600000e-01   7.9155029e-01
   4.5700000e-01   7.9185019e-01
   4.5800000e-01   7.9214802e-01
   4.5900000e-01   7.9244379e-01
   4.6000000e-01   7.9273751e-01
   4.6100000e-01   7.9302919e-01
   4.6200000e-01   7.9331884e-01
   4.6300000e-01   7.9360647e-01
   4.6400000e-01   7.9389209e-01
   4.6500000e-01   7.9417571e-01
   4.6600000e-01   7.9445733e-01
   4.6700000e-01   7.9473697e-01
   4.6800000e-01   7.9501464e-01
   4.6900000e-01   7.9529035e-01
   4.7000000e-01   7.9556410e-01
   4.7100000e-01   7.9583591e-01
   4.7200000e-01   7.9610578e-01
   4.7300000e-01   7.9637373e-01
   4.7400000e-01   7.9663976e-01
   4.7500000e-01   7.9690388e-01
   4.7600000e-01   7.9716611e-01
   4.7700000e-01   7.9742645e-01
   4.7800000e-01   7.9768491e-01
   4.7900000e-01   7.9794150e-01
   4.8000000e-01   7.9819623e-01
   4.8100000e-01   7.9844911e-01
   4.8200000e-01   7.9870014e-01
   4.8300000e-01   7.9894935e-01
   4.8400000e-01   7.9919673e-01
   4.8500000e-01   7.9944229e-01
   4.8600000e-01   7.9968605e-01
   4.8700000e-01   7.9992801e-01
   4.8800000e-01   8.0016819e-01
   4.8900000e-01   8.0040658e-01
   4.9000000e-01   8.0064321e-01
   4.9100000e-01   8.0087807e-01
   4.9200000e-01   8.0111119e-01
   4.9300000e-01   8.0134256e-01
   4.9400000e-01   8.0157219e-01
   4.9500000e-01   8.0180010e-01
   4.9600000e-01   8.0202630e-01
   4.9700000e-01   8.0225078e-01
   4.9800000e-01   8.0247357e-01
   4.9900000e-01   8.0269466e-01
   5.0000000e-01   8.0291407e-01
   5.0100000e-01   8.0313181e-01
   5.0200000e-01   8.0334788e-01
   5.0300000e-01   8.0356230e-01
   5.0400000e-01   8.0377507e-01
   5.0500000e-01   8.0398620e-01
   5.0600000e-01   8.0419570e-01
   5.0700000e-01   8.0440357e-01
   5.0800000e-01   8.0460984e-01
   5.0900000e-01   8.0481449e-01
   5.1000000e-01   8.0501755e-01
   5.1100000e-01   8.0521902e-01
   5.1200000e-01   8.0541891e-01
   5.1300000e-01   8.0561723e-01
   5.1400000e-01   8.0581398e-01
   5.1500000e-01   8.0600917e-01
   5.1600000e-01   8.0620282e-01
   5.1700000e-01   8.0639493e-01
   5.1800000e-01   8.0658550e-01
   5.1900000e-01   8.0677456e-01
   5.2000000e-01   8.0696209e-01
   5.2100000e-01   8.0714812e-01
   5.2200000e-01   8.0733265e-01
   5.2300000e-01   8.0751569e-01
   5.2400000e-01   8.0769724e-01
   5.2500000e-01   8.0787732e-01
   5.2600000e-01   8.0805593e-01
   5.2700000e-01   8.0823308e-01
   5.2800000e-01   8.0840878e-01
   5.2900000e-01   8.0858304e-01
   5.3000000e-01   8.0875585e-01
   5.3100000e-01   8.0892724e-01
   5.3200000e-01   8.0909721e-01
   5.3300000e-01   8.0926576e-01
   5.3400000e-01   8.0943291e-01
   5.3500000e-01   8.0959866e-01
   5.3600000e-01   8.0976302e-01
   5.3700000e-01   8.0992599e-01
   5.3800000e-01   8.1008759e-01
   5.3900000e-01   8.1024782e-01
   5.4000000e-01   8.1040669e-01
   5.4100000e-01   8.1056421e-01
   5.4200000e-01   8.1072038e-01
   5.4300000e-01   8.1087521e-01
   5.4400000e-01   8.1102872e-01
   5.4500000e-01   8.1118089e-01
   5.4600000e-01   8.1133175e-01
   5.4700000e-01   8.1148131e-01
   5.4800000e-01   8.1162956e-01
   5.4900000e-01   8.1177651e-01
   5.5000000e-01   8.1192218e-01
   5.5100000e-01   8.1206657e-01
   5.5200000e-01   8.1220968e-01
   5.5300000e-01   8.1235153e-01
   5.5400000e-01   8.1249212e-01
   5.5500000e-01   8.1263145e-01
   5.5600000e-01   8.1276954e-01
   5.5700000e-01   8.1290640e-01
   5.5800000e-01   8.1304202e-01
   5.5900000e-01   8.1317641e-01
   5.6000000e-01   8.1330959e-01
   5.6100000e-01   8.1344156e-01
   5.6200000e-01   8.1357233e-01
   5.6300000e-01   8.1370189e-01
   5.6400000e-01   8.1383027e-01
   5.6500000e-01   8.1395747e-01
   5.6600000e-01   8.1408348e-01
   5.6700000e-01   8.1420833e-01
   5.6800000e-01   8.1433201e-01
   5.6900000e-01   8.1445454e-01
   5.7000000e-01   8.1457592e-01
   5.7100000e-01   8.1469615e-01
   5.7200000e-01   8.1481524e-01
   5.7300000e-01   8.1493321e-01
   5.7400000e-01   8.1505005e-01
   5.7500000e-01   8.1516577e-01
   5.7600000e-01   8.1528039e-01
   5.7700000e-01   8.1539389e-01
   5.7800000e-01   8.1550630e-01
   5.7900000e-01   8.1561762e-01
   5.8000000e-01   8.1572785e-01
   5.8100000e-01   8.1583700e-01
   5.8200000e-01   8.1594508e-01
   5.8300000e-01   8.1605209e-01
   5.8400000e-01   8.1615804e-01
   5.8500000e-01   8.1626293e-01
   5.8600000e-01   8.1636678e-01
   5.8700000e-01   8.1646958e-01
   5.8800000e-01   8.1657135e-01
   5.8900000e-01   8.1667209e-01
   5.9000000e-01   8.1677180e-01
   5.9100000e-01   8.1687050e-01
   5.9200000e-01   8.1696818e-01
   5.9300000e-01   8.1706486e-01
   5.9400000e-01   8.1716053e-01
   5.9500000e-01   8.1725521e-01
   5.9600000e-01   8.1734891e-01
   5.9700000e-01   8.1744162e-01
   5.9800000e-01   8.1753335e-01
   5.9900000e-01   8.1762411e-01
   6.0000000e-01   8.1771391e-01
   6.0100000e-01   8.1780274e-01
   6.0200000e-01   8.1789063e-01
   6.0300000e-01   8.1797756e-01
   6.0400000e-01   8.1806355e-01
   6.0500000e-01   8.1814861e-01
   6.0600000e-01   8.1823273e-01
   6.0700000e-01   8.1831593e-01
   6.0800000e-01   8.1839820e-01
   6.0900000e-01   8.1847956e-01
   6.1000000e-01   8.1856002e-01
   6.1100000e-01   8.1863956e-01
   6.1200000e-01   8.1871821e-01
   6.1300000e-01   8.1879597e-01
   6.1400000e-01   8.1887284e-01
   6.1500000e-01   8.1894883e-01
   6.1600000e-01   8.1902394e-01
   6.1700000e-01   8.1909818e-01
   6.1800000e-01   8.1917155e-01
   6.1900000e-01   8.1924406e-01
   6.2000000e-01   8.1931571e-01
   6.2100000e-01   8.1938652e-01
   6.2200000e-01   8.1945648e-01
   6.2300000e-01   8.1952559e-01
   6.2400000e-01   8.1959388e-01
   6.2500000e-01   8.1966133e-01
   6.2600000e-01   8.1972796e-01
   6.2700000e-01   8.1979376e-01
   6.2800000e-01   8.1985876e-01
   6.2900000e-01   8.1992294e-01
   6.3000000e-01   8.1998631e-01
   6.3100000e-01   8.2004889e-01
   6.3200000e-01   8.2011067e-01
   6.3300000e-01   8.2017166e-01
   6.3400000e-01   8.2023187e-01
   6.3500000e-01   8.2029130e-01
   6.3600000e-01   8.2034995e-01
   6.3700000e-01   8.2040782e-01
   6.3800000e-01   8.2046494e-01
   6.3900000e-01   8.2052129e-01
   6.4000000e-01   8.2057688e-01
   6.4100000e-01   8.2063172e-01
   6.4200000e-01   8.2068582e-01
   6.4300000e-01   8.2073917e-01
   6.4400000e-01   8.2079178e-01
   6.4500000e-01   8.2084366e-01
   6.4600000e-01   8.2089481e-01
   6.4700000e-01   8.2094524e-01
   6.4800000e-01   8.2099495e-01
   6.4900000e-01   8.2104394e-01
   6.5000000e-01   8.2109222e-01
   6.5100000e-01   8.2113979e-01
   6.5200000e-01   8.2118666e-01
   6.5300000e-01   8.2123284e-01
   6.5400000e-01   8.2127832e-01
   6.5500000e-01   8.2132311e-01
   6.5600000e-01   8.2136722e-01
   6.5700000e-01   8.2141065e-01
   6.5800000e-01   8.2145340e-01
   6.5900000e-01   8.2149548e-01
   6.6000000e-01   8.2153689e-01
   6.6100000e-01   8.2157764e-01
   6.6200000e-01   8.2161773e-01
   6.6300000e-01   8.2165717e-01
   6.6400000e-01   8.2169595e-01
   6.6500000e-01   8.2173409e-01
   6.6600000e-01   8.2177159e-01
   6.6700000e-01   8.2180845e-01
   6.6800000e-01   8.2184467e-01
   6.6900000e-01   8.2188026e-01
   6.7000000e-01   8.2191523e-01
   6.7100000e-01   8.2194958e-01
   6.7200000e-01   8.2198330e-01
   6.7300000e-01   8.2201642e-01
   6.7400000e-01   8.2204892e-01
   6.7500000e-01   8.2208082e-01
   6.7600000e-01   8.2211211e-01
   6.7700000e-01   8.2214281e-01
   6.7800000e-01   8.2217291e-01
   6.7900000e-01   8.2220242e-01
   6.8000000e-01   8.2223134e-01
   6.8100000e-01   8.2225968e-01
   6.8200000e-01   8.2228744e-01
   6.8300000e-01   8.2231462e-01
   6.8400000e-01   8.2234124e-01
   6.8500000e-01   8.2236728e-01
   6.8600000e-01   8.2239276e-01
   6.8700000e-01   8.2241768e-01
   6.8800000e-01   8.2244204e-01
   6.8900000e-01   8.2246585e-01
   6.9000000e-01   8.2248910e-01
   6.9100000e-01   8.2251181e-01
   6.9200000e-01   8.2253398e-01
   6.9300000e-01   8.2255561e-01
   6.9400000e-01   8.2257670e-01
   6.9500000e-01   8.2259726e-01
   6.9600000e-01   8.2261729e-01
   6.9700000e-01   8.2263680e-01
   6.9800000e-01   8.2265578e-01
   6.9900000e-01   8.2267425e-01
   7.0000000e-01   8.2269220e-01
   7.0100000e-01   8.2270964e-01
   7.0200000e-01   8.2272656e-01
   7.0300000e-01   8.2274299e-01
   7.0400000e-01   8.2275891e-01
   7.0500000e-01   8.2277434e-01
   7.0600000e-01   8.2278927e-01
   7.0700000e-01   8.2280370e-01
   7.0800000e-01   8.2281765e-01
   7.0900000e-01   8.2283111e-01
   7.1000000e-01   8.2284410e-01
   7.1100000e-01   8.2285660e-01
   7.1200000e-01   8.2286862e-01
   7.1300000e-01   8.2288018e-01
   7.1400000e-01   8.2289126e-01
   7.1500000e-01   8.2290188e-01
   7.1600000e-01   8.2291204e-01
   7.1700000e-01   8.2292173e-01
   7.1800000e-01   8.2293097e-01
   7.1900000e-01   8.2293975e-01
   7.2000000e-01   8.2294808e-01
   7.2100000e-01   8.2295597e-01
   7.2200000e-01   8.2296341e-01
   7.2300000e-01   8.2297040e-01
   7.2400000e-01   8.2297696e-01
   7.2500000e-01   8.2298309e-01
   7.2600000e-01   8.2298877e-01
   7.2700000e-01   8.2299403e-01
   7.2800000e-01   8.2299887e-01
   7.2900000e-01   8.2300327e-01
   7.3000000e-01   8.2300726e-01
   7.3100000e-01   8.2301083e-01
   7.3200000e-01   8.2301398e-01
   7.3300000e-01   8.2301671e-01
   7.3400000e-01   8.2301904e-01
   7.3500000e-01   8.2302096e-01
   7.3600000e-01   8.2302248e-01
   7.3700000e-01   8.2302359e-01
   7.3800000e-01   8.2302431e-01
   7.3900000e-01   8.2302462e-01
   7.4000000e-01   8.2302455e-01
   7.4100000e-01   8.2302408e-01
   7.4200000e-01   8.2302323e-01
   7.4300000e-01   8.2302198e-01
   7.4400000e-01   8.2302036e-01
   7.4500000e-01   8.2301835e-01
   7.4600000e-01   8.2301597e-01
   7.4700000e-01   8.2301321e-01
   7.4800000e-01   8.2301008e-01
   7.4900000e-01   8.2300658e-01
   7.5000000e-01   8.2300271e-01
   7.5100000e-01   8.2299848e-01
   7.5200000e-01   8.2299388e-01
   7.5300000e-01   8.2298892e-01
   7.5400000e-01   8.2298361e-01
   7.5500000e-01   8.2297794e-01
   7.5600000e-01   8.2297192e-01
   7.5700000e-01   8.2296554e-01
   7.5800000e-01   8.2295882e-01
   7.5900000e-01   8.2295176e-01
   7.6000000e-01   8.2294435e-01
   7.6100000e-01   8.2293660e-01
   7.6200000e-01   8.2292851e-01
   7.6300000e-01   8.2292009e-01
   7.6400000e-01   8.2291133e-01
   7.6500000e-01   8.2290224e-01
   7.6600000e-01   8.2289282e-01
   7.6700000e-01   8.2288308e-01
   7.6800000e-01   8.2287301e-01
   7.6900000e-01   8.2286262e-01
   7.7000000e-01   8.2285191e-01
   7.7100000e-01   8.2284088e-01
   7.7200000e-01   8.2282954e-01
   7.7300000e-01   8.2281788e-01
   7.7400000e-01   8.2280592e-01
   7.7500000e-01   8.2279364e-01
   7.7600000e-01   8.2278106e-01
   7.7700000e-01   8.2276817e-01
   7.7800000e-01   8.2275499e-01
   7.7900000e-01   8.2274150e-01
   7.8000000e-01   8.2272771e-01
   7.8100000e-01   8.2271363e-01
   7.8200000e-01   8.2269925e-01
   7.8300000e-01   8.2268458e-01
   7.8400000e-01   8.2266963e-01
   7.8500000e-01   8.2265438e-01
   7.8600000e-01   8.2263885e-01
   7.8700000e-01   8.2262304e-01
   7.8800000e-01   8.2260694e-01
   7.8900000e-01   8.2259057e-01
   7.9000000e-01   8.2257392e-01
   7.9100000e-01   8.2255699e-01
   7.9200000e-01   8.2253979e-01
   7.9300000e-01   8.2252232e-01
   7.9400000e-01   8.2250458e-01
   7.9500000e-01   8.2248657e-01
   7.9600000e-01   8.2246830e-01
   7.9700000e-01   8.2244976e-01
   7.9800000e-01   8.2243096e-01
   7.9900000e-01   8.2241190e-01
   8.0000000e-01   8.2239258e-01
   8.0100000e-01   8.2208233e-01
   8.0200000e-01   8.2177259e-01
   8.0300000e-01   8.2146336e-01
   8.0400000e-01   8.2115465e-01
   8.0500000e-01   8.2084646e-01
   8.0600000e-01   8.2053878e-01
   8.0700000e-01   8.2023161e-01
   8.0800000e-01   8.1992496e-01
   8.0900000e-01   8.1961882e-01
   8.1000000e-01   8.1931319e-01
   8.1100000e-01   8.1900807e-01
   8.1200000e-01   8.1870347e-01
   8.1300000e-01   8.1839937e-01
   8.1400000e-01   8.1809579e-01
   8.1500000e-01   8.1779272e-01
   8.1600000e-01   8.1749016e-01
   8.1700000e-01   8.1718811e-01
   8.1800000e-01   8.1688656e-01
   8.1900000e-01   8.1658553e-01
   8.2000000e-01   8.1628500e-01
   8.2100000e-01   8.1598499e-01
   8.2200000e-01   8.1568548e-01
   8.2300000e-01   8.1538648e-01
   8.2400000e-01   8.1508798e-01
   8.2500000e-01   8.1478999e-01
   8.2600000e-01   8.1449251e-01
   8.2700000e-01   8.1419553e-01
   8.2800000e-01   8.1389905e-01
   8.2900000e-01   8.1360309e-01
   8.3000000e-01   8.1330762e-01
   8.3100000e-01   8.1301266e-01
   8.3200000e-01   8.1271820e-01
   8.3300000e-01   8.1242424e-01
   8.3400000e-01   8.1213079e-01
   8.3500000e-01   8.1183784e-01
   8.3600000e-01   8.1154538e-01
   8.3700000e-01   8.1125343e-01
   8.3800000e-01   8.1096198e-01
   8.3900000e-01   8.1067103e-01
   8.4000000e-01   8.1038058e-01
   8.4100000e-01   8.1009062e-01
   8.4200000e-01   8.0980116e-01
   8.4300000e-01   8.0951220e-01
   8.4400000e-01   8.0922374e-01
   8.4500000e-01   8.0893577e-01
   8.4600000e-01   8.0864830e-01
   8.4700000e-01   8.0836133e-01
   8.4800000e-01   8.0807484e-01
   8.4900000e-01   8.0778886e-01
   8.5000000e-01   8.0750336e-01
   8.5100000e-01   8.0721836e-01
   8.5200000e-01   8.0693385e-01
   8.5300000e-01   8.0664983e-01
   8.5400000e-01   8.0636631e-01
   8.5500000e-01   8.0608327e-01
   8.5600000e-01   8.0580073e-01
   8.5700000e-01   8.0551867e-01
   8.5800000e-01   8.0523710e-01
   8.5900000e-01   8.0495603e-01
   8.6000000e-01   8.0467543e-01
   8.6100000e-01   8.0439533e-01
   8.6200000e-01   8.0411571e-01
   8.6300000e-01   8.0383658e-01
   8.6400000e-01   8.0355794e-01
   8.6500000e-01   8.0327977e-01
   8.6600000e-01   8.0300210e-01
   8.6700000e-01   8.0272490e-01
   8.6800000e-01   8.0244819e-01
   8.6900000e-01   8.0217196e-01
   8.7000000e-01   8.0189622e-01
   8.7100000e-01   8.0162095e-01
   8.7200000e-01   8.0134616e-01
   8.7300000e-01   8.0107186e-01
   8.7400000e-01   8.0079803e-01
   8.7500000e-01   8.0052468e-01
   8.7600000e-01   8.0025181e-01
   8.7700000e-01   7.9997942e-01
   8.7800000e-01   7.9970750e-01
   8.7900000e-01   7.9943606e-01
   8.8000000e-01   7.9916509e-01
   8.8100000e-01   7.9889460e-01
   8.8200000e-01   7.9862458e-01
   8.8300000e-01   7.9835504e-01
   8.8400000e-01   7.9808597e-01
   8.8500000e-01   7.9781737e-01
   8.8600000e-01   7.9754924e-01
   8.8700000e-01   7.9728158e-01
   8.8800000e-01   7.9701440e-01
   8.8900000e-01   7.9674768e-01
   8.9000000e-01   7.9648143e-01
   8.9100000e-01   7.9621565e-01
   8.9200000e-01   7.9595033e-01
   8.9300000e-01   7.9568549e-01
   8.9400000e-01   7.9542110e-01
   8.9500000e-01   7.9515719e-01
   8.9600000e-01   7.9489374e-01
   8.9700000e-01   7.9463075e-01
   8.9800000e-01   7.9436823e-01
   8.9900000e-01   7.9410616e-01
   9.0000000e-01   7.9384456e-01
   9.0100000e-01   7.9356066e-01
   9.0200000e-01   7.9327725e-01
   9.0300000e-01   7.9299433e-01
   9.0400000e-01   7.9271189e-01
   9.0500000e-01   7.9242994e-01
   9.0600000e-01   7.9214848e-01
   9.0700000e-01   7.9186750e-01
   9.0800000e-01   7.9158701e-01
   9.0900000e-01   7.9130700e-01
   9.1000000e-01   7.9102747e-01
   9.1100000e-01   7.9074843e-01
   9.1200000e-01   7.9046986e-01
   9.1300000e-01   7.9019178e-01
   9.1400000e-01   7.8991417e-01
   9.1500000e-01   7.8963704e-01
   9.1600000e-01   7.8936039e-01
   9.1700000e-01   7.8908422e-01
   9.1800000e-01   7.8880852e-01
   9.1900000e-01   7.8853329e-01
   9.2000000e-01   7.8825854e-01
   9.2100000e-01   7.8798426e-01
   9.2200000e-01   7.8771046e-01
   9.2300000e-01   7.8743712e-01
   9.2400000e-01   7.8716426e-01
   9.2500000e-01   7.8689186e-01
   9.2600000e-01   7.8661993e-01
   9.2700000e-01   7.8634847e-01
   9.2800000e-01   7.8607748e-01
   9.2900000e-01   7.8580695e-01
   9.3000000e-01   7.8553689e-01
   9.3100000e-01   7.8526729e-01
   9.3200000e-01   7.8499815e-01
   9.3300000e-01   7.8472948e-01
   9.3400000e-01   7.8446127e-01
   9.3500000e-01   7.8419351e-01
   9.3600000e-01   7.8392622e-01
   9.3700000e-01   7.8365939e-01
   9.3800000e-01   7.8339301e-01
   9.3900000e-01   7.8312710e-01
   9.4000000e-01   7.8286163e-01
   9.4100000e-01   7.8259663e-01
   9.4200000e-01   7.8233207e-01
   9.4300000e-01   7.8206798e-01
   9.4400000e-01   7.8180433e-01
   9.4500000e-01   7.8154113e-01
   9.4600000e-01   7.8127839e-01
   9.4700000e-01   7.8101610e-01
   9.4800000e-01   7.8075425e-01
   9.4900000e-01   7.8049286e-01
   9.5000000e-01   7.8023191e-01
   9.5100000e-01   7.7997141e-01
   9.5200000e-01   7.7971136e-01
   9.5300000e-01   7.7945174e-01
   9.5400000e-01   7.7919258e-01
   9.5500000e-01   7.7893386e-01
   9.5600000e-01   7.7867558e-01
   9.5700000e-01   7.7841774e-01
   9.5800000e-01   7.7816034e-01
   9.5900000e-01   7.7790338e-01
   9.6000000e-01   7.7764686e-01
   9.6100000e-01   7.7739078e-01
   9.6200000e-01   7.7713514e-01
   9.6300000e-01   7.7687993e-01
   9.6400000e-01   7.7662516e-01
   9.6500000e-01   7.7637082e-01
   9.6600000e-01   7.7611692e-01
   9.6700000e-01   7.7586345e-01
   9.6800000e-01   7.7561041e-01
   9.6900000e-01   7.7535781e-01
   9.7000000e-01   7.7510563e-01
   9.7100000e-01   7.7485388e-01
   9.7200000e-01   7.7460257e-01
   9.7300000e-01   7.7435168e-01
   9.7400000e-01   7.7410122e-01
   9.7500000e-01   7.7385118e-01
   9.7600000e-01   7.7360157e-01
   9.7700000e-01   7.7335239e-01
   9.7800000e-01   7.7310363e-01
   9.7900000e-01   7.7285529e-01
   9.8000000e-01   7.7260738e-01
   9.8100000e-01   7.7235988e-01
   9.8200000e-01   7.7211281e-01
   9.8300000e-01   7.7186616e-01
   9.8400000e-01   7.7161992e-01
   9.8500000e-01   7.7137410e-01
   9.8600000e-01   7.7112871e-01
   9.8700000e-01   7.7088372e-01
   9.8800000e-01   7.7063916e-01
   9.8900000e-01   7.7039500e-01
   9.9000000e-01   7.7015127e-01
   9.9100000e-01   7.6990794e-01
   9.9200000e-01   7.6966503e-01
   9.9300000e-01   7.6942253e-01
   9.9400000e-01   7.6918044e-01
   9.9500000e-01   7.6893876e-01
   9.9600000e-01   7.6869749e-01
   9.9700000e-01   7.6845662e-01
   9.9800000e-01   7.6821617e-01
   9.9900000e-01   7.6797612e-01
   1.0000000e+00   7.6773648e-01


==> Rsum_modes_L3.dat <==
  beta			mode1			mode2			mode3		
  1.0000000e-001  1.8911471e-001  2.8446546e-001  3.3583083e-001
  2.0000000e-001  3.2995083e-001  4.6966345e-001  5.2312655e-001
  3.0000000e-001  4.5120649e-001  6.1302262e-001  6.4948537e-001
  4.0000000e-001  5.5892567e-001  7.2677966e-001  7.3519929e-001
  5.0000000e-001  6.5594139e-001  8.1690844e-001  7.9155823e-001
  7.0000000e-001  8.2384439e-001  9.4053722e-001  8.4710043e-001
  9.0000000e-001  9.6249702e-001  1.0061579e+000  8.6263308e-001
  1.1000000e+000  1.0758356e+000  1.0322114e+000  8.6371634e-001
  1.3000000e+000  1.1663426e+000  1.0349541e+000  8.6104673e-001
  1.5000000e+000  1.2359229e+000  1.0264702e+000  8.5814636e-001
  1.7000000e+000  1.2863746e+000  1.0139134e+000  8.5545034e-001
  1.9000000e+000  1.3196781e+000  1.0007531e+000  8.5312515e-001
  2.1000000e+000  1.3381411e+000  9.8841014e-001  8.5123930e-001
  2.3000000e+000  1.3443875e+000  9.7734659e-001  8.4975942e-001
  2.5000000e+000  1.3411983e+000  9.6761998e-001  8.4862791e-001
  2.7000000e+000  1.3312634e+000  9.5913434e-001  8.4778771e-001
  2.8500000e+000  1.3208240e+000  9.5349904e-001  8.4731860e-001
  3.0000000e+000  1.3087549e+000  9.4841934e-001  8.4696758e-001


==> Rsum_p_FS.dat <==
  0.0000000e+000  3.3933280e+000
  5.0000000e+000  5.6282361e+000
  1.0000000e+001  8.7661509e+000
  1.5000000e+001  1.2658793e+001
  2.0000000e+001  1.7387598e+001


==> Rsum_p_LS.dat <==
  0.0000000e+000  3.3925522e+000
  5.0000000e+000  5.5641592e+000
  1.0000000e+001  8.6868527e+000
  1.5000000e+001  1.2595290e+001
  2.0000000e+001  1.7326482e+001

